Mean field approximations for short range four body interactions at $\nu=3/5$

Trial wavefunctions like the Moore-Read and Read-Rezayi states which minimize short range multibody interactions are candidate states for describing the fractional quantum Hall effects at filling factors $\nu = 1/2$ and $\nu = 2/5$ in the second Landau level. These trial wavefunctions are unique zero energy states of three body and four body interaction Hamiltonians respectively but are not close to the ground states of the Coulomb interaction. Previous studies using extensive parameter scans have found optimal two body interactions that produce states close to these. Here we focus on short ranged four body interaction and study two mean field approximations that reduce the four body interactions to two body interactions by replacing composite operators with their incompressible ground state expectation values. We present the results for pseudopotentials of these approximate interactions. Comparison of finite system spectra of the four body and the approximate interactions at filling fraction $\nu=3/5$ show that these approximations produce good effective descriptions of the low energy structure of the four body ineraction Hamiltonian. The approach also independently reproduces the optimal two body interaction inferred from parameter scans. We also show that for $n=3$, but not for $n=4$, the mean field approximations of the $n$-body interaction is equivalent to particle hole symmetrization of the interaction.

==> comparis_ps.txt <==
#0  0.91673781679523 
1  0.46257412774071 	6.73605085	2.45339		1
#2  0.35017293782241 
3  0.29458993181885 	3.42927360	1.22514		0.333333333
#4  0.26026877471374 
5  0.23656112394774	1.28987765	0.41369		0
#6  0.21903807772939 
7  0.20548933065334 	0		0		0
#8  0.19467410272422 
9  0.18583585194343 	0		0		0
#10 0.17848410395446 
11 0.17228547317361 	0		0		0
#12 0.16700469238668 	
#13 0.16247062833998 	0		0		0
#14 0.15855567344022 
#15 0.1551627125271 
#16 0.15221658507405 
#17 0.14965832314004
